NetDiffusion: Network Data Augmentation Through Protocol-Constrained Traffic Generation

Datasets of labeled network traces are essential for a multitude of machine learning (ML) tasks in networking, yet their availability is hindered by privacy and maintenance concerns, such as data staleness. To overcome this limitation, synthetic network traces can often augment existing datasets. Unfortunately, current synthetic trace generation methods, which typically produce only aggregated flow statistics or a few selected packet attributes, do not always suffice, especially when model training relies on having features that are only available from packet traces. This shortfall manifests in both insufficient statistical resemblance to real traces and suboptimal performance on ML tasks when employed for data augmentation. In this paper, we apply diffusion models to generate high-resolution synthetic network traffic traces. We present NetDiffusion, a tool that uses a finely-tuned, controlled variant of a Stable Diffusion model to generate synthetic network traffic that is high fidelity and conforms to protocol specifications. Our evaluation demonstrates that packet captures generated from NetDiffusion can achieve higher statistical similarity to real data and improved ML model performance than current state-of-the-art approaches (e.g., GAN-based approaches). Furthermore, our synthetic traces are compatible with common network analysis tools and support a myriad of network tasks, suggesting that NetDiffusion can serve a broader spectrum of network analysis and testing tasks, extending beyond ML-centric applications.

==> figures/tcp_inter_dep.txt <==
   

   TCP Session
   ├── Packet 1 (Src to Dst)
   │   ├── Ports (consistent for all packets from Src); Seq Num (randomly initialized
   │   │   for Packet 1 and 2)
   │   ├── Flags: No ACK for first packet with SYN set
   ├── Packet 2 (Dst to Src: SYN-ACK)
   │   ├── Ports (consistent for all packets from Dst); ACK = Seq Num of Packet 1 + 1
   │   ├── Flags: SYN and ACK set to respond to SYN from Packet 1
   ├── Packet 3 (Src to Dst: ACK)
   │   ├── Sequence = Sequence of Packet 1 + 1; ACK = Sequence of Packet 2 + 1
   │   ├── Flags: ACK set to respond to SYN from Packet 2
   ├── Subsequent Packets 
   │   ├── Src to Dst
   │   │   ├── Seq Num (Seq Num of last packet sent by Src + data size (bytes) sent in
   │   │   │   the last packet)
   │   │   ├── ACK (Seq Num of last packet received from Dst + data size (bytes)
   │   │   │   received in the last packet)
   │   ├── Dst to Src
   │   │   ├── Seq Num (Seq Num of last packet sent by Dst + data size (bytes) sent in
   │   │   │   the last packet)
   │   │   ├── ACK (Seq Num of last packet received from Src + data size (bytes)
   │   │   │   received in the last packet)
   │   └── Flags: ACK set in all packets after the initial exchange to acknowledge
   │       receipt of data
   ├── Packet Loss Scenario:Packet N lost in transmission
   │   ├── Packet N+1 (sent by the same host as Packet N, repeats ACK of Packet N-1)
   │   └── Retransmission of Packet N (Seq Num and ACK same as lost Packet N)
   └── others









==> figures/tcp_intra_dep.txt <==


IPV4 Header
├── Internet Header Length (IHL, 4 bits: Specifies the header size in 4 byte words
│   (5-15 words). Calculation: Binary of ((number of present IPV4 header bits
│   (typically 160) + number of present IP option bits) / 32 bit-per-word); Default
│   (no IP options): 0101 (4 words).
├── Total Length (16 bits: Defines total packet bytes (20-65535 bytes).
│   Calculation: Binary of (TCP/ICMP/UDP header size (e.g, Data offset in TCP) + IHL
│   + TCP/ICMP/UDP payload size (if present)); Must be greater or equal to than
│   TCP/ICMP/UDP header size + IHL
├── Data (variable length = Total Length (bytes) - IHL*4(bytes/word))
│   ├── TCP Header (variable length, depends on Data Offset field)
│   │   ├── Data Offset (4 bits: Indicates TCP header size in 4-byte words (5-15
│   │	│   words). Calculation: Binary of ((number of present TCP header bits
│   │	│   (typically 160) + number of present TCP option bits) / 32 bit-per-word);
│   │	│   Default (no TCP options): 0101 (4 words).
│   │   └── Options (Variable size: (Data Offset-5)*4 bytes if Data Offset > 5, i.e.,
│   │       5 words = 20 bytes = min TCP header size; Max 320 bits in nPrint since
│   │       option can have a maximum size of 40 bytes (60 -20), using -1 to denote
│   │       missing ones)
│   └── TCP Payload (variable length: Total Length (bytes) - IHL*4 (bytes/word) -
│   	Data Offset*4 bytes)






